Give Me the Facts! A Survey on Factual Knowledge Probing in Pre-trained Language Models

Pre-trained Language Models (PLMs) are trained on vast unlabeled data, rich in world knowledge. This fact has sparked the interest of the community in quantifying the amount of factual knowledge present in PLMs, as this explains their performance on downstream tasks, and potentially justifies their use as knowledge bases. In this work, we survey methods and datasets that are used to probe PLMs for factual knowledge. Our contributions are: (1) We propose a categorization scheme for factual probing methods that is based on how their inputs, outputs and the probed PLMs are adapted; (2) We provide an overview of the datasets used for factual probing; (3) We synthesize insights about knowledge retention and prompt optimization in PLMs, analyze obstacles to adopting PLMs as knowledge bases and outline directions for future work.

==> supplementary_materials/survey_corpus/survey_corpus_-_datasets.csv <==
dataset,propsed or used in,link,used in ,link
LAMA,Language Models as Knowledge Bases?,https://aclanthology.org/D19-1250/,,
Google Analogy test set (semantic),Efficient Estimation of Word Representations in Vector Space,https://arxiv.org/abs/1301.3781, Inducing Relational Knowledge from BERT ,https://ojs.aaai.org/index.php/AAAI/article/view/6242
WebQuestions,Semantic Parsing on Freebase from Question-Answer Pairs,https://aclanthology.org/D13-1160/,How Much Knowledge Can You Pack Into the Parameters of a Language Model?,https://aclanthology.org/2020.emnlp-main.437/
BATS (encyclopedic) ,Analogy-based detection of morphological and semantic relations with word embeddings: what works and what doesn’t.,https://aclanthology.org/N16-2002/, Inducing Relational Knowledge from BERT ,https://ojs.aaai.org/index.php/AAAI/article/view/6242
TriviaQA,TriviaQA: A Large Scale Distantly Supervised Challenge Dataset for Reading Comprehension,https://aclanthology.org/P17-1147/,How Much Knowledge Can You Pack Into the Parameters of a Language Model?,https://aclanthology.org/2020.emnlp-main.437/
Natural Questions,Natural Questions: A Benchmark for Question Answering Research,https://aclanthology.org/Q19-1026/,How Much Knowledge Can You Pack Into the Parameters of a Language Model?,https://aclanthology.org/2020.emnlp-main.437/
IndicGLUE,"IndicNLPSuite: Monolingual Corpora, Evaluation Benchmarks and Pre-trained Multilingual Language Models for Indian Languages",https://aclanthology.org/2020.findings-emnlp.445.pdf,,
X-FACTR,X-FACTR: Multilingual Factual Knowledge Retrieval from Pretrained Language Models,https://aclanthology.org/2020.emnlp-main.479/,,
LAMA-UHN ,E-BERT: Efficient-Yet-Effective Entity Embeddings for BERT,https://aclanthology.org/2020.findings-emnlp.71/,,
LPAQA,How Can We Know What Language Models Know?,https://aclanthology.org/2020.tacl-1.28/,,
mLAMA,"Multilingual LAMA: Investigating Knowledge in Multilingual Pretrained
Language Models",https://aclanthology.org/2021.eacl-main.284/,,
DESCGEN,DESCGEN: A Distantly Supervised Datasetfor Generating Entity Descriptions,https://aclanthology.org/2021.acl-long.35/,,
WIKI-UNI,Knowledgeable or Educated Guess? Revisiting Language Models as Knowledge Bases,https://aclanthology.org/2021.acl-long.146/,,
SQuAD,Know What You Don’t Know: Unanswerable Questions for SQuAD,https://aclanthology.org/P18-2124/,Can Generative Pre-trained Language Models Serve As Knowledge Bases for Closed-book QA?,https://aclanthology.org/2021.acl-long.251/
KAMEL,"KAMEL : Knowledge Analysis with Multitoken Entities
in Language Models",https://www.akbc.ws/2022/assets/pdfs/15_kamel_knowledge_analysis_with_.pdf,,
EXAMS,EXAMS: A Multi-subject High School Examinations Dataset for Cross-lingual and Multilingual Question Answering,https://aclanthology.org/2020.emnlp-main.438/,,
MedQA,What Disease does this Patient Have? A Large-scale Open Domain Question Answering Dataset from Medical Exams,https://www.mdpi.com/2076-3417/11/14/6421,,
DisKnE,Probing Pre-Trained Language Models for Disease Knowledge,https://aclanthology.org/2021.findings-acl.266/,,
LEFT,Perhaps PTLMs Should Go to School – A Task to Assess Open Book and Closed Book QA,https://aclanthology.org/2021.emnlp-main.493/,,
BioLAMA,Can Language Models be Biomedical Knowledge Bases?,https://aclanthology.org/2021.emnlp-main.388/,,
 ,Improving Biomedical Pretrained Language Models with Knowledge,https://aclanthology.org/2021.bionlp-1.20/,,
EBM-NLP,"A Corpus with Multi-Level Annotations of Patients, Interventions and Outcomes to Support Language Processing for Medical Literature",https://aclanthology.org/P18-1019/,Position-based Prompting for Health Outcome Generation,https://aclanthology.org/2022.bionlp-1.3/
MedLAMA,"Rewire-then-Probe: A Contrastive Recipe for Probing Biomedical
Knowledge of Pre-trained Language Models",https://aclanthology.org/2022.acl-long.329/,,
Negated LAMA,factual Consistency of Multilingual Pretrained Language Models,https://aclanthology.org/2020.acl-main.698/,,
Misprimed LAMA,"Negated and Misprimed Probes for Pretrained Language Models: Birds Can Talk, But Cannot Fly",https://aclanthology.org/2020.acl-main.698/,,
ParaRel,Measuring and Improving Consistency in Pretrained Language Models,https://aclanthology.org/2021.tacl-1.60/,,
,Sorting through the noise: Testing robustness of information processing in pre-trained language models,https://aclanthology.org/2021.emnlp-main.119/,,
SITUATEDQA,SITUATEDQA: Incorporating Extra-Linguistic Contexts into QA,https://aclanthology.org/2021.emnlp-main.586/,,
 ,"Language Models as Knowledge Bases: On Entity Representations, Storage Capacity, and Paraphrased Queries",https://aclanthology.org/2021.eacl-main.153/,,
Misconceptions,How Can the [MASK] Know? The Sources and Limitations of Knowledge in BERT,https://ieeexplore.ieee.org/document/9534299/,,
mParaRel,Factual Consistency of Multilingual Pretrained Language Models,https://aclanthology.org/2022.findings-acl.240/,,
TEMPLAMA,Time-Aware Language Models as Temporal Knowledge Bases,https://aclanthology.org/2022.tacl-1.15/,,
 ,LM-KBC: Knowledge Base Construction from,https://ceur-ws.org/Vol-3274/paper1.pdf,,
 ,Towards Continual Knowledge Learning of Language Models,https://openreview.net/forum?id=vfsRB5MImo9,,
zsRE,Zero-Shot Relation Extraction via Reading Comprehension,https://aclanthology.org/K17-1034/,Plug-and-Play Adaptation for Continuously-updated QA,https://aclanthology.org/2022.findings-acl.37/
CounterFact,Locating and Editing Factual Associations in GPT,https://openreview.net/forum?id=-h6WAS6eE4,,
ECBD,Pre-trained Language Models,https://aclanthology.org/2022.findings-naacl.52/,,

==> supplementary_materials/survey_corpus/survey_corpus_-_methods.csv <==
Title,Link
Language Models as Knowledge Bases?,https://aclanthology.org/D19-1250/
Inducing Relational Knowledge from BERT,https://ojs.aaai.org/index.php/AAAI/article/view/6242
EXAMS: A Multi-subject High School Examinations Dataset for Cross-lingual and Multilingual Question Answering,https://aclanthology.org/2020.emnlp-main.438/
X-FACTR: Multilingual Factual Knowledge Retrieval from Pretrained Language Models,https://aclanthology.org/2020.emnlp-main.479/
How Can We Know What Language Models Know?,https://aclanthology.org/2020.tacl-1.28/
How Much Knowledge Can You Pack Into the Parameters of a Language Model?,https://aclanthology.org/2020.emnlp-main.437/
AutoPrompt: Eliciting Knowledge from Language Models with Automatically Generated Prompts,https://aclanthology.org/2020.emnlp-main.346/
Static Embeddings as Efficient Knowledge Bases?,https://aclanthology.org/2021.naacl-main.186/
Measuring and Improving Consistency in Pretrained Language Models,https://aclanthology.org/2021.tacl-1.60/
Prompt Tuning or Fine-Tuning - Investigating Relational Knowledge in Pre-Trained Language Models,https://openreview.net/forum?id=o7sMlpr9yBW
BERTese: Learning to Speak to BERT,https://aclanthology.org/2021.eacl-main.316/
Multilingual LAMA: Investigating Knowledge in Multilingual Pretrained Language Models,https://aclanthology.org/2021.eacl-main.284/
Reordering Examples Helps during Priming-based Few-Shot Learning,https://aclanthology.org/2021.findings-acl.395/
Do Language Models Know the Way to Rome?,https://aclanthology.org/2021.blackboxnlp-1.40/
Learning How to Ask: Querying LMs with Mixtures of Soft Prompts,https://aclanthology.org/2021.naacl-main.410/
DESCGEN: A Distantly Supervised Datasetfor Generating Entity Descriptions,https://aclanthology.org/2021.acl-long.35/
Can Generative Pre-trained Language Models Serve As Knowledge Bases for Closed-book QA?,https://aclanthology.org/2021.acl-long.251/
Calibrate Before Use: Improving Few-shot Performance of Language Models,https://proceedings.mlr.press/v139/zhao21c.html
Factual Probing Is [MASK]: Learning vs. Learning to Recall,https://aclanthology.org/2021.naacl-main.398/
Position-based Prompting for Health Outcome Generation,https://aclanthology.org/2022.bionlp-1.3/
Meta-learning via Language Model In-context Tuning,https://aclanthology.org/2022.acl-long.53/
"KAMEL : Knowledge Analysis with Multitoken Entities
in Language Models",https://www.akbc.ws/2022/assets/pdfs/15_kamel_knowledge_analysis_with_.pdf
Coherence boosting: When your pretrained language model is not paying enough attention,https://aclanthology.org/2022.acl-long.565/
Rewire-then-Probe: A Contrastive Recipe for Probing Biomedical Knowledge of Pre-trained Language Models,https://aclanthology.org/2022.acl-long.329/
P-Adapters: Robustly Extracting Factual Information from Language Models with Diverse Prompts ,https://openreview.net/forum?id=DhzIU48OcZh
Entity Cloze By Date: What LMs Know About Unseen Entities,https://aclanthology.org/2022.findings-naacl.52/
You Are My Type! Type Embeddings for Pre-trained Language Models,https://aclanthology.org/2022.findings-emnlp.336/
PromptGen: Automatically Generate Prompts using Generative Models,https://aclanthology.org/2022.findings-naacl.3/

==> supplementary_materials/survey_corpus/survey_corpus_-_other_papers.csv <==
Title,Link
AMMUS : A Survey of Transformer-based Pretrained Models in Natural Language Processing,https://www.sciencedirect.com/science/article/pii/S1532046421003117
"Pre-train, Prompt, and Predict: A Systematic Survey of Prompting Methods in Natural Language Processing",https://dl.acm.org/doi/10.1145/3560815
ElitePLM: An Empirical Study on General Language Ability Evaluation of Pretrained Language Models,https://aclanthology.org/2022.naacl-main.258/
Pretrained Encyclopedia: Weakly Supervised Knowledge-Pretrained Language Model,https://openreview.net/forum?id=BJlzm64tDH
On the Influence of Masking Policies in Intermediate Pre-training,https://aclanthology.org/2021.emnlp-main.573/
When Do You Need Billions of Words of Pretraining Data?,https://aclanthology.org/2021.acl-long.90/
Pretrained Language Model Embryology: The Birth of ALBERT,https://aclanthology.org/2020.emnlp-main.553/
On the Explainability of Natural Language Processing Deep Models,https://dl.acm.org/doi/10.1145/3529755
Editing Factual Knowledge in Language Models,https://aclanthology.org/2021.emnlp-main.522/
"Pre-Trained Models: Past, Present and Future",https://www.sciencedirect.com/science/article/pii/S2666651021000231?via%3Dihub
Relational World Knowledge Representation in Contextual Language Models: A Review,https://aclanthology.org/2021.emnlp-main.81/
Can Prompt Probe Pretrained Language Models? Understanding the Invisible Risks from a Causal View,https://aclanthology.org/2022.acl-long.398/
How Pre-trained Language Models Capture Factual Knowledge? A Causal-Inspired Analysis,https://aclanthology.org/2022.findings-acl.136/
Knowledge Neurons in Pretrained Transformers,https://aclanthology.org/2022.acl-long.581/
A Peek Into the Memory of T5: Investigating the Factual Knowledge Memory in a Closed-Book QA Setting and Finding Responsible Parts ,https://www.jstage.jst.go.jp/article/jnlp/29/3/29_762/_pdf
K-Adapter: Infusing Knowledge into Pre-Trained Models with Adapters,https://aclanthology.org/2021.findings-acl.121/
Towards Tracing Factual Knowledge in Language Models Back to the Training Data,https://aclanthology.org/2022.findings-emnlp.180/
Entity-Based Knowledge Conflicts in Question Answering,https://aclanthology.org/2021.emnlp-main.565/
A Primer in BERTology: What We Know About How BERT Works,https://aclanthology.org/2020.tacl-1.54/
